NFFT meets Krylov methods: Fast matrix-vector products for the graph Laplacian of fully connected networks

The graph Laplacian is a standard tool in data science, machine learning, and image processing. The corresponding matrix inherits the complex structure of the underlying network and is in certain applications densely populated. This makes computations, in particular matrix-vector products, with the graph Laplacian a hard task. A typical application is the computation of a number of its eigenvalues and eigenvectors. Standard methods become infeasible as the number of nodes in the graph is too large. We propose the use of the fast summation based on the nonequispaced fast Fourier transform (NFFT) to perform the dense matrix-vector product with the graph Laplacian fast without ever forming the whole matrix. The enormous flexibility of the NFFT algorithm allows us to embed the accelerated multiplication into Lanczos-based eigenvalues routines or iterative linear system solvers and even consider other than the standard Gaussian kernels. We illustrate the feasibility of our approach on a number of test problems from image segmentation to semi-supervised learning based on graph-based PDEs. In particular, we compare our approach with the Nystr\"om method. Moreover, we present and test an enhanced, hybrid version of the Nystr\"om method, which internally uses the NFFT.

==> Plots/spiral_2000.txt <==
2.5377 0.26965 0.54114 1
3.8339 0.49429 -1.5409 1
-0.25885 -1.4831 -0.20314 1
2.8622 -1.0203 -0.49997 1
2.3188 -0.447 0.38302 1
0.69231 0.10966 0.41204 1
1.5664 1.1287 0.40549 1
2.3426 -0.28996 -0.36378 1
5.5784 1.2616 -0.59927 1
4.7694 0.47542 -0.58959 1
0.65011 1.1741 0.85354 1
5.0349 0.12695 -1.853 1
2.7254 -0.65682 -0.2073 1
1.9369 -1.4814 0.27038 1
2.7147 0.15549 -0.65277 1
1.795 0.81855 0.47723 1
1.8759 -0.29259 -0.07132 1
3.4897 -0.54079 -0.9383 1
3.409 -0.30864 0.16136 1
3.4172 -1.0966 -0.26818 1
2.6715 -0.49301 -0.40987 1
0.79251 -0.18074 -0.71132 1
2.7172 0.045841 0.061445 1
3.6302 -0.063783 -1.8461 1
2.4889 0.61134 -0.39833 1
3.0347 0.10932 -0.54355 1
2.7269 1.814 -0.9119 1
1.6966 0.31202 0.6527 1
2.2939 1.8045 -0.73427 1
1.2127 -0.72312 0.54063 1
2.8884 0.52655 0.97584 1
0.85293 -0.26025 -0.15687 1
0.93113 0.60014 0.2778 1
1.1905 0.59393 0.63952 1
-0.94428 -2.186 -0.080978 1
3.4384 -1.327 0.54087 1
2.3252 -1.441 -1.2626 1
1.2451 0.40184 1.1104 1
3.3703 1.4702 -0.98956 1
0.28848 -0.32681 -1.8288 1
1.8978 0.81232 1.3845 1
1.7586 0.54554 -0.062727 1
2.3192 -1.0516 0.44892 1
2.3129 0.39747 -0.36326 1
1.1351 -0.75189 -1.0206 1
1.9699 1.5163 -3.073 1
1.8351 -0.032567 0.62628 1
2.6277 1.636 -0.28668 1
3.0933 -0.42506 -0.19734 1
3.1093 0.58943 0.40561 1
1.1363 -0.062791 -1.4193 1
2.0774 -2.022 -0.72945 1
0.78588 -0.98213 1.1473 1
0.8865 0.61251 0.59786 1
1.9932 -0.054886 -1.2813 1
3.5326 -1.1187 -2.2033 1
1.2303 -0.62638 -0.57125 1
2.3714 0.24952 0.214 1
1.7744 -0.99302 0.94238 1
3.1174 0.97495 0.093725 1
0.91094 -0.64071 -1.1223 1
2.0326 1.8089 0.30616 1
2.5525 -1.0799 -1.1723 1
3.1006 0.19919 -0.96097 1
3.5442 -1.521 -0.65374 1
2.0859 -0.72363 -1.2294 1
0.50841 -0.59325 -0.27097 1
1.2577 0.40134 -0.89995 1
0.93842 0.94213 -0.28569 1
4.3505 0.30049 -0.46242 1
1.3844 -0.37307 -0.40979 1
2.7481 0.81549 -0.50354 1
1.8076 0.79889 1.2333 1
2.8886 0.12021 0.61031 1
1.2352 0.57125 0.059072 1
0.59773 0.4128 -1.4669 1
0.57762 -0.98696 -1.6258 1
2.4882 0.75957 -1.9648 1
1.8226 -0.6572 2.6052 1
1.8039 -0.60392 0.97237 1
3.4193 0.17695 0.25698 1
2.2916 -0.3075 -0.97424 1
2.1978 -0.13182 -1.1464 1
3.5877 0.59536 0.54764 1
1.1955 1.0468 1.5651 1
2.6966 -0.19796 -1.6933 1
2.8351 0.32768 -0.4494 1
1.7563 -0.2383 -0.084292 1
2.2157 0.2296 -1.992 1
0.83416 0.44 0.84125 1
0.85205 -0.61687 -0.41466 1
2.1049 0.27484 1.9122 1
2.7223 0.6011 -0.3909 1
4.5855 0.092308 0.40918 1
1.3331 1.7298 -1.1424 1
2.1873 -0.60856 -0.62486 1
1.9175 -0.73706 -1.1687 1
0.066977 -1.7499 0.39258 1
1.561 0.91048 1.3018 1
0.20532 0.86708 -0.59364 1
2.8404 -0.079893 0.43638 1
1.112 0.89848 -0.50436 1
2.1001 0.1837 0.10211 1
1.4555 0.29079 1.1963 1
2.3035 0.11294 0.12028 1
1.3997 0.43995 -1.0368 1
2.49 0.10166 -0.8571 1
2.7394 2.7873 -0.16987 1
3.7119 -1.1667 -0.19167 1
1.8059 -1.8543 -0.86582 1
-0.13836 -1.1407 0.18066 1
1.1604 -1.0933 1.2665 1
3.3546 -0.43361 -0.25117 1
0.92784 -0.16847 -0.20457 1
2.961 -0.21853 -2.2015 1
2.124 0.54133 -0.77451 1
3.4367 0.38927 -1.3933 1
0.0391 0.75123 -0.38623 1
1.8023 1.7783 0.52559 1
0.79215 1.2231 1.5233 1
4.908 -1.2833 1.7985 1
2.8252 -2.329 -0.11688 1
3.379 0.90193 -0.3202 1
0.94182 -1.8356 0.81752 1
1.5314 0.066757 0.49016 1
1.7275 0.035479 0.76525 1
3.0984 2.2272 0.77828 1
1.7221 -0.069214 -1.4803 1
2.7015 -0.50732 0.54036 1
-0.051816 0.23581 -0.091539 1
1.6462 0.2458 -0.76025 1
1.1764 0.070045 -0.6936 1
0.42294 -0.60858 1.2815 1
2.508 -1.2226 -0.80974 1
2.282 0.3165 -1.2368 1
2.0335 -1.3429 0.21469 1
0.66632 -1.0322 2.0108 1
3.1275 1.3312 0.025554 1
2.3502 -0.4189 0.3083 1
1.7009 -0.14032 -0.93825 1
2.0229 0.89982 1.6742 1
1.738 -0.30011 0.12499 1
0.24979 1.0294 0.5301 1
1.7143 -0.34507 -0.95207 1
1.1686 1.0128 0.85404 1
1.0208 0.62933 0.38915 1
0.8436 -0.21302 -1.156 1
1.4664 -0.8657 0.03974 1
-0.0026357 -1.0431 -0.4506 1
2.9642 -0.27007 0.10925 1
2.5201 -0.43814 -0.25055 1
1.98 -0.40867 -0.1899 1
1.9652 0.98355 -1.0329 1
1.2018 -0.2977 -0.32329 1
3.0187 1.1437 0.76653 1
1.8668 -0.53162 1.7447 1
1.2855 0.97257 -1.1605 1
3.3514 -0.52225 2.3774 1
1.7752 0.17658 1.5261 1
1.411 0.97074 0.16851 1
1.7062 -0.41397 -0.30121 1
1.1521 -0.43827 -0.69865 1
0.87987 2.0034 0.83277 1
4.526 0.95099 -0.69461 1
3.6555 -0.432 -0.46188 1
2.3075 0.64894 0.88362 1
0.74288 -0.36008 0.43594 1
1.1345 0.70589 0.89675 1
1.8235 1.4158 0.50473 1
2.7914 -1.6045 -0.4009 1
0.668 1.0289 -0.51385 1
-0.32987 1.458 0.79637 1
0.5509 0.047471 -0.67119 1
2.3335 1.7463 1.1867 1
2.3914 0.15539 0.7907 1
2.4517 -1.2371 0.28772 1
1.8697 -2.1935 0.0032261 1
2.1837 -0.33341 0.36562 1
1.5238 0.71354 3.5267 1
2.862 0.31741 -0.11244 1
0.63831 0.41361 -1.5566 1
2.455 -0.57709 1.9151 1
1.1513 0.144 0.60985 1
1.6651 -1.6387 -0.64791 1
2.5528 -0.76009 2.6173 1
3.0391 -0.81879 0.55095 1
0.88236 0.51973 0.2942 1
3.2607 -0.01416 -0.77784 1
2.6601 -1.1555 -1.0649 1
1.9321 -0.0095249 -1.7684 1
1.8048 -0.68981 -0.42292 1
1.7824 -0.6667 -1.0531 1
1.6969 0.86415 0.64776 1
2.023 0.11342 -0.31763 1
2.0513 0.39836 1.769 1
2.8261 0.88397 1.5106 1
3.527 0.18026 0.16401 1
2.4669 0.55085 -0.28276 1
1.7903 0.68296 1.1522 1
2.6252 1.1706 -1.1465 1
2.1832 0.47586 0.6737 1
0.97023 1.4122 -0.66911 1
2.9492 0.022608 -0.40032 1
2.3071 -0.047869 -0.6718 1
2.1352 1.7013 0.57563 1
2.5152 -0.50971 -0.77809 1
2.2614 -0.002855 -1.0636 1
1.0585 0.91987 0.55298 1
1.8377 0.14981 -0.42343 1
1.8539 1.4049 0.36159 1
1.468 1.0341 -0.35189 1
3.6821 0.29157 0.26954 1
1.1243 -0.7777 -2.5644 1
1.5162 0.5667 0.46586 1
1.288 -1.3826 1.8536 1
0.82579 0.24447 1.0393 1
1.8078 0.80844 0.9109 1
1.7259 0.21304 -0.23973 1
3.5301 0.87968 0.181 1
1.751 2.0389 0.24425 1
0.93579 0.92393 0.096393 1
3.6035 0.26692 -0.83047 1
3.2347 0.64166 -0.35225 1
1.7704 0.42549 -0.17478 1
0.49384 -1.3147 -0.48065 1
1.5554 -0.41641 0.83684 1
1.8441 1.2247 2.5383 1
2.2761 -0.043584 -1.3233 1
1.7388 0.58242 0.12834 1
2.4434 -1.0065 -1.4424 1
2.3919 0.064517 1.3025 1
0.74932 0.60029 1.4099 1
1.052 -1.3615 -1.6625 1
1.2589 0.34759 1.9437 1
1.4922 -0.18184 -1.0847 1
1.6794 -0.93953 0.22682 1
2.0125 -0.037533 1.0989 1
-1.0292 -1.8963 0.14719 1
1.543 -2.128 2.2957 1
3.2424 -1.1769 2.7526 1
0.9333 -0.99053 0.13832 1
2.9337 -1.173 -1.9071 1
2.3503 -1.7254 -0.36499 1
1.971 0.28823 -0.84811 1
2.1825 -1.5942 -0.76475 1
0.43494 0.11022 -1.1277 1
1.9155 0.78707 0.078189 1
3.6039 -0.0022268 2.1066 1
2.0983 0.093109 -0.71585 1
2.0414 -0.37816 -0.28052 1
1.2658 -1.4827 1.1665 1
1.9692 -0.043819 1.2128 1
2.2323 0.96083 0.48554 1
2.4264 1.7382 1.026 1
1.6272 -0.43021 0.87073 1
1.7635 -1.6273 -0.38176 1
4.0237 0.16635 0.42889 1
-0.25835 0.37627 -0.29913 1
4.2294 -0.22695 -0.89987 1
2.3376 -1.1489 0.63475 1
3.0001 2.0243 0.067454 1
0.33584 -2.3595 -0.18712 1
1.41 -0.50997 0.29173 1
1.7219 -1.3216 0.98769 1
2.4227 -0.63613 0.39293 1
0.3298 0.31785 0.19455 1
2.4716 0.13805 0.27978 1
0.78715 -0.71074 0.05122 1
2.0662 0.777 -0.77447 1
2.6524 0.62239 0.78678 1
2.3271 0.64738 1.4089 1
3.0826 -0.42563 -0.5341 1
3.0061 1.0486 1.9278 1
1.3491 0.66071 -0.17625 1
2.2571 2.5088 -0.24375 1
1.0556 1.0635 -0.8976 1
0.67821 1.1569 -0.79234 1
2.9248 0.052979 -0.95297 1
2 -1.2884 0.35391 1
1.9451 -0.37122 1.597 1
2.9111 -0.75779 0.52747 1
2.5946 -0.56397 0.8542 1
2.3502 0.55514 1.3418 1
3.2503 -0.55678 -2.4995 1
2.9298 -0.89511 -0.16756 1
2.2398 -0.40933 0.35302 1
1.3096 -0.16089 0.71725 1
1.3484 0.40933 -1.3049 1
3.1921 -0.95264 -1.0059 1
0.38817 0.31732 0.79068 1
1.9755 0.07802 -0.11657 1
0.051153 1.3244 0.55309 1
3.0205 -0.21317 -0.96064 1
2.8617 -0.13448 -1.6338 1
2.0012 -1.1714 0.7612 1
1.9292 -1.3853 1.1933 1
-0.48628 0.31051 1.6321 1
2.5812 -0.24949 -1.5322 1
-0.19243 0.50374 -1.3369 1
-0.31928 -0.89266 -1.4738 1
2.0799 1.9085 -0.041663 1
1.0515 0.12223 -0.61551 1
2.4115 1.047 1.3142 1
2.677 -0.22692 -1.4551 1
2.8577 -0.1625 -1.7423 1
1.3088 0.69005 0.2053 1
2.4494 0.55576 1.1929 1
2.1006 -1.1203 -0.80282 1
2.8261 -1.5327 -1.2656 1
2.5362 -1.0979 -0.14933 1
2.8979 -1.4158 -1.6364 1
1.8681 0.059571 0.017344 1
1.8528 -0.41125 0.82839 1
3.0078 -0.36801 0.21774 1
-0.12366 -1.361 -1.9092 1
1.4954 0.77957 -0.53682 1
0.72941 0.43941 -0.30203 1
1.6174 -0.089622 1.8136 1
2.6487 1.0212 0.91485 1
2.8257 -0.87398 -0.057081 1
0.98506 0.4147 1.3094 1
1.5289 0.34844 -1.0447 1
2.137 0.34925 -0.34827 1
1.7081 -0.72925 1.4126 1
2.3018 0.32684 1.5024 1
2.3999 -0.51488 0.73038 1
1.07 -0.89645 0.49075 1
1.8232 -1.2033 -0.58613 1
-0.13209 1.0378 0.7449 1
3.1454 -0.84594 -0.82815 1
1.3709 -0.17291 0.57452 1
0.79615 -1.2087 0.28184 1
1.7461 -0.29713 1.1393 1
0.57135 -3.232 -0.42587 1
1.9791 -1.087 0.63614 1
1.4393 -1.4264 0.79318 1
4.1778 -1.0145 -0.89838 1
3.1385 -0.21327 0.15624 1
-0.49689 -0.32535 1.5973 1
2.4413 1.9444 0.11244 1
0.60186 -0.57177 -0.30862 1
1.7449 -0.25003 0.45666 1
2.1644 -1.5693 -0.2751 1
2.7477 -0.47738 0.44314 1
1.727 -1.338 -0.13477 1
3.5763 0.030299 -0.018328 1
1.5191 0.85309 0.46079 1
2.3275 0.40425 1.3623 1
2.6647 -0.70062 0.45187 1
2.0852 -1.6305 1.6484 1
2.881 1.46 -2.0284 1
2.3232 2.05 -0.44926 1
1.2159 0.1205 0.23599 1
0.19463 -0.9899 -0.83517 1
3.8586 1.1978 -1.276 1
1.3955 -0.59266 0.61704 1
2.1034 -0.46981 0.6127 1
2.5632 0.88638 0.28938 1
2.1136 -1.3852 0.39532 1
1.0953 -1.9568 -0.87056 1
1.5323 0.42068 -0.49769 1
1.8751 0.40074 -0.10667 1
3.479 0.095142 -0.68783 1
1.1392 0.49668 0.33188 1
2.7847 1.0822 2.3652 1
2.3086 0.97045 -0.48223 1
1.7661 -0.56857 0.64745 1
0.94303 0.80997 -1.0344 1
1.7159 0.17325 1.3396 1
1.9133 -0.50554 -0.96914 1
0.5306 -1.1933 0.20872 1
2.1922 0.64697 -0.61859 1
1.1777 -0.35362 0.51202 1
1.9058 0.046435 0.011354 1
2.3362 -0.79295 -0.043989 1
1.0953 -1.5505 2.9491 1
1.7117 0.17159 -0.63005 1
2.3501 -0.062139 -0.046879 1
0.16414 1.199 2.683 1
3.036 0.8017 -1.1467 1
4.4245 1.0533 0.553 1
2.9594 -0.74888 -1.0765 1
1.6842 -0.93633 1.0306 1
2.4286 -1.2691 0.32753 1
0.96402 0.49798 0.65212 1
3.8779 2.7891 -0.27886 1
2.9407 0.72757 0.24519 1
2.7873 -0.77306 1.4725 1
1.1241 0.83663 -2.2751 1
2.3199 -1.1283 -1.6333 1
1.4417 -1.4245 0.41547 1
1.6886 0.71744 -0.65477 1
1.43 -0.77791 -0.29635 1
0.97427 0.31599 -1.4969 1
1.0913 1.4065 -0.90483 1
1.7901 0.40112 -0.40418 1
0.30114 0.92966 -0.7258 1
2.6076 -1.6058 -0.86649 1
1.8822 0.66154 -0.42185 1
2.6992 2.1385 -0.94267 1
1.9599 -0.27251 2.7962 2
-0.3704 2.0467 3.7008 2
2.436 2.5711 3.5902 2
0.2436 1.0533 2.1413 2
-0.83371 1.845 2.3701 2
-0.00064782 2.1939 3.2337 2
1.5525 1.2875 2.6203 2
1.674 1.8885 3.6363 2
0.77826 2.3142 1.8132 2
0.90543 0.96496 2.9717 2
1.2509 2.7373 2.7883 2
-0.84101 2.9967 3.8919 2
0.036324 2.2233 1.1545 2
-1.2121 1.9172 2.5007 2
0.16893 0.73762 2.5535 2
1.5673 2.397 0.15809 2
1.3355 0.68626 3.7481 2
2.9059 3.4929 5.3092 2
0.78476 2.4286 2.2678 2
-1.5385 2.1669 2.787 2
2.3074 1.5085 2.0354 2
1.9003 -0.2742 2.8843 2
0.035403 0.70646 2.1202 2
0.84065 2.2674 2.3982 2
1.3975 4.3146 4.1182 2
1.0027 2.6424 1.6528 2
1.3144 2.2119 1.9241 2
0.50532 1.3601 2.4241 2
0.57921 2.0244 2.3675 2
0.70612 2.8644 3.9393 2
-0.17162 1.6481 4.5313 2
2.041 3.7939 1.5218 2
0.62437 0.68186 1.859 2
1.3045 1.5259 3.0205 2
-0.2369 1.9545 2.1193 2
-0.4572 -0.051821 4.4929 2
0.52707 2.4675 4.1359 2
0.36526 1.9799 3.059 2
1.8129 1.9828 3.0636 2
1.2241 2.6968 2.1616 2
1.1585 2.9458 3.2636 2
-0.82691 2.7043 3.6274 2
-0.34966 1.4333 2.6416 2
0.82009 1.8555 4.4281 2
0.27016 2.2556 3.1706 2
1.9081 0.64531 2.3899 2
1.9592 0.86608 2.871 2
0.037236 1.4752 3.5966 2
1.4932 1.9798 2.1018 2
2.0135 3.693 2.4145 2
0.93902 2.6994 4.8733 2
2.2414 1.4596 2.0261 2
1.6805 1.273 3.4463 2
0.83214 3.4359 3.3182 2
1.4948 4.6357 4.089 2
0.81244 2.0696 3.026 2
0.20314 1.4232 0.034802 2
0.97649 0.48946 1.6475 2
0.65426 2.8771 3.0117 2
0.2534 2.1918 2.7578 2
2.3891 3.0675 4.4624 2
0.83931 0.99341 3.9063 2
3.3484 2.1427 2.9968 2
0.32187 1.2481 2.5828 2
1.1823 3.1771 0.95152 2
2.2007 1.3509 4.3632 2
3.3473 1.8147 2.634 2
0.9216 1.5543 0.954 2
-0.17222 2.8961 2.9333 2
1.4214 2.3305 2.603 2
-0.70187 0.89793 1.9297 2
0.34419 1.2694 2.9931 2
0.8899 0.8564 1.7925 2
2.1076 2.4078 1.152 2
2.0552 2.2341 0.7457 2
0.59047 0.2667 2.1362 2
1.542 -0.0047272 1.8729 2
0.29675 1.8617 2.9402 2
1.2792 2.5993 0.99736 2
2.5333 2.0709 2.2918 2
0.77479 0.35832 0.99487 2
0.3175 0.35031 4.3097 2
0.118 2.7692 2.383 2
1.3345 1.7567 3.7262 2
1.9553 1.5159 2.9949 2
2.7437 3.2183 3.4086 2
0.67208 1.1056 1.3458 2
0.78107 2.0376 3.7576 2
-0.014673 2.3199 3.9525 2
2.23 2.722 0.42319 2
0.54259 1.0478 2.3235 2
0.1448 2.2594 1.8479 2
2.8023 4.6506 2.6565 2
1.4279 0.38914 1.6498 2
1.3344 2.3361 2.779 2
-0.38754 1.6723 3.0971 2
1.052 1.075 2.7447 2
1.1382 1.0701 2.3817 2
-0.47421 2.4 1.2106 2
0.39224 4.2177 2.5576 2
0.21311 1.1083 1.9791 2
1.1459 2.4431 1.221 2
-0.38893 1.3431 2.4438 2
1.7071 3.8787 2.2903 2
2.4029 2.4468 2.6921 2
0.31428 1.7642 3.4923 2
0.60934 2.522 3.0762 2
1.1247 1.8965 3.8058 2
1.8213 3.0093 1.7707 2
1.1401 1.7165 1.6354 2
1.0151 0.7807 2.4051 2
0.13522 2.1486 3.8832 2
0.38654 3.4632 3.8037 2
1.2314 0.70549 2.3742 2
2.3009 1.6598 1.9031 2
1.1864 2.9069 0.97935 2
-0.588 -0.018013 3.1718 2
1.0511 2.5276 2.5228 2
0.52591 2.6551 1.3222 2
0.37398 2.1156 2.1654 2
0.39885 1.1319 0.67054 2
-0.26173 1.895 2.93 2
0.29723 1.9953 2.326 2
-0.16638 2.8374 4.1312 2
0.25307 2.5656 1.1406 2
0.7353 1.5519 3.4705 2
0.79237 3.522 2.6436 2
0.40238 1.8513 2.5826 2
0.46542 1.0894 3.2167 2
0.65172 1.4637 3.6935 2
1.0763 2.7607 1.4289 2
1.8997 2.0973 3.8189 2
1.2381 2.791 1.29 2
0.33136 1.9713 1.4259 2
1.216 4.3889 1.8274 2
0.3725 0.23647 3.2365 2
-1.1627 1.4862 1.43 2
-1.7292 1.8179 2.8347 2
-1.0956 1.9914 2.9119 2
0.38091 3.3583 2.6541 2
-0.0015918 2.1216 3.0546 2
-0.10213 1.7872 1.3272 2
0.65869 1.9707 3.5076 2
-0.040947 2.6536 2.6135 2
-0.012481 1.2127 3.2301 2
1.2277 2.3529 1.5165 2
1.4004 0.33709 2.552 2
3.0546 1.8233 3.3776 2
0.92044 0.96032 3.5141 2
0.67635 1.2493 2.4157 2
0.0439 2.1846 0.64647 2
0.42282 0.77703 1.4032 2
0.5675 0.91314 2.7186 2
-1.1377 0.38625 3.2942 2
0.36068 -0.3264 2.9631 2
1.3676 1.7506 1.8874 2
0.04727 3.0649 4.7444 2
1.1123 1.7202 2.5723 2
1.6095 1.6682 3.3655 2
1.6952 0.85538 2.0843 2
1.3949 3.4854 1.3851 2
-1.6418 1.6527 3.1853 2
0.053657 3.1961 3.5377 2
1.5195 2.2641 4.3222 2
1.0127 1.6391 1.971 2
0.62289 2.9843 0.87203 2
1.055 2.8845 4.1173 2
1.7481 1.7907 2.7641 2
0.7718 3.1981 1.3729 2
-0.14059 3.6834 1.9408 2
0.43787 1.8365 1.6912 2
0.41024 1.6464 3.661 2
1.5148 2.3068 3.0921 2
1.0303 2.2539 2.7427 2
1.1656 2.7096 2.7405 2
0.76587 1.6465 1.6785 2
0.25577 2.6172 3.4931 2
0.67918 2.9507 2.8464 2
0.83474 2.0797 2.2389 2
-0.78009 2.0554 2.3153 2
0.7969 0.64779 2.3983 2
1.5456 0.72931 1.613 2
0.50786 0.44067 3.2414 2
2.1904 0.65783 3.8922 2
1.1785 1.747 4.9739 2
0.19769 0.2872 3.0039 2
0.46409 4.1482 1.6775 2
0.34284 2.6414 2.701 2
0.85915 -0.16553 1.4929 2
1.3727 0.74756 1.8868 2
0.32612 1.7949 1.841 2
1.0765 0.18923 1.6668 2
2.3733 1.4422 2.8782 2
1.5495 2.9931 1.3847 2
1.4433 1.7382 3.1672 2
-0.19677 1.8349 3.2953 2
0.08383 0.90052 3.5375 2
0.86059 1.3465 2.4796 2
0.51739 0.55056 3.119 2
-1.007 2.2663 4.3031 2
-0.89639 1.4499 2.553 2
1.6442 2.6855 2.3221 2
-0.14009 3.1393 4.2725 2
2.6964 2.9793 -0.0088036 2
-1.604 1.8673 2.0434 2
1.0668 1.3981 4.9304 2
0.61866 0.67809 2.0285 2
-0.13821 2.0206 1.9397 2
1.0224 2.8616 1.2735 2
-0.17582 1.5612 3.293 2
1.4778 1.7288 0.39006 2
0.6849 2.5184 1.7006 2
-1.0214 2.766 3.067 2
-1.8067 0.4852 2.4986 2
0.3342 2.1021 3.1239 2
1.7638 2.0979 2.6264 2
0.7992 1.751 3.1809 2
0.67228 2.7949 1.2126 2
1.3058 1.5379 2.7181 2
-0.77537 1.0759 0.93343 2
2.0434 2.1781 3.2833 2
-0.27582 2.3619 2.1894 2
0.6558 1.6846 3.1553 2
0.25446 2.6982 1.9625 2
0.76759 0.38409 2.8286 2
-1.3265 0.8272 3.5541 2
2.1419 -1.1701 0.5203 2
1.1638 2.4235 0.63261 2
2.628 0.91109 0.66764 2
2.0347 1.649 3.3486 2
0.62951 2.9114 2.9052 2
-0.32102 1.9531 1.7975 2
-1.1209 1.4617 3.999 2
0.635 1.0536 2.6378 2
0.83719 1.6617 0.91318 2
1.6639 2.505 1.4809 2
-0.33295 0.38586 1.1148 2
1.4128 1.8338 3.4549 2
0.68946 2.6845 1.8989 2
-0.15565 0.48139 1.3281 2
1.3922 2.5715 1.9229 2
0.88369 2.5853 1.6636 2
0.38293 1.02 3.353 2
2.4953 0.3976 2.9773 2
1.2273 2.3353 2.8023 2
0.50776 2.7104 2.9158 2
0.89549 2.4811 2.543 2
0.70508 2.665 1.5511 2
0.79163 0.71999 3.0416 2
1.0716 2.486 1.6789 2
0.014516 1.3221 1.4281 2
-0.17899 1.3407 1.4259 2
0.97868 0.34622 3.3696 2
2.5031 3.0023 3.4811 2
0.31121 2.0772 0.74117 2
-0.39469 2.9057 2.3519 2
0.37949 3.4131 2.7519 2
0.13402 0.76487 1.8896 2
0.29069 2.5451 3.261 2
1.0936 1.8894 2.7544 2
0.48803 2.8164 2.3472 2
0.023681 3.0098 1.9426 2
0.17427 2.7226 3.177 2
-0.7045 1.0845 3.3493 2
-0.24149 1.7756 2.9693 2
-0.79497 2.1663 2.2602 2
0.10205 5.0606 3.421 2
-0.46706 3.1287 1.5931 2
-0.089125 4.2227 2.6444 2
0.31638 2.3166 3.8964 2
-0.58241 2.1139 2.3103 2
0.59867 2.5153 1.6562 2
0.9584 1.3743 4.4434 2
-0.3452 3.1437 2.2531 2
1.732 1.7445 2.9416 2
-0.96807 0.52851 1.6964 2
0.22624 2.773 2.7876 2
-0.86665 0.33358 2.967 2
0.27341 0.05786 2.5046 2
-0.70588 2.1905 2.8261 2
0.043199 0.9512 3.7046 2
-0.12267 0.99138 1.0959 2
-0.56697 1.7402 2.7056 2
-1.4468 1.4132 0.5088 2
1.1831 1.6793 2.5284 2
2.6182 2.1742 4.4305 2
2.8414 0.73358 3.4411 2
0.12586 0.67788 2.4931 2
0.57203 -0.19737 2.1618 2
0.15229 1.5119 3.0283 2
0.69398 2.5664 3.5569 2
-0.30074 1.1998 2.5147 2
-1.3014 2.4034 4.1148 2
0.58159 2.4424 1.6841 2
-0.60709 2.8929 0.50224 2
-1.2844 2.8915 1.7518 2
2.9923 1.2133 2.3007 2
0.38469 1.0453 2.1272 2
1.0219 1.9505 1.6526 2
1.8105 1.2373 3.8372 2
-1.0667 3.3549 0.88368 2
1.0312 3.282 2.0082 2
1.1198 1.9972 1.5307 2
0.7011 1.475 2.0259 2
0.77583 2.4129 1.8338 2
0.090091 1.2458 2.9784 2
1.3411 1.7771 1.4589 2
-0.23191 1.3716 1.6793 2
-0.17835 2.0077 2.6011 2
1.3434 3.0305 3.584 2
2.3046 2.6446 0.64547 2
0.23164 3.0457 4.2998 2
0.11296 0.9874 1.6216 2
1.0261 2.0819 3.1477 2
1.6904 0.91877 3.5496 2
1.586 2.2869 3.8231 2
0.88818 2.2278 1.9826 2
-0.016373 3.1984 2.5243 2
1.2478 3.0013 2.3376 2
0.5388 2.5553 1.8943 2
1.995 1.397 2.7717 2
-0.79018 1.4261 2.8586 2
0.75927 -0.14945 2.1477 2
1.9078 1.4538 2.6324 2
0.1231 0.35092 5.1736 2
-0.006791 2.8319 2.4924 2
-0.3156 2.8041 3.2103 2
0.33931 2.0404 2.0375 2
0.41751 1.5237 1.9721 2
0.75478 2.0452 2.1542 2
-0.26531 3.5072 3.0646 2
0.70057 3.2512 1.6985 2
0.014159 1.4537 0.64705 2
0.24931 2.0705 2.5532 2
-0.22014 0.78162 2.0636 2
0.33556 2.3028 2.78 2
4.1879 2.6412 2.5846 2
4.0256 2.8022 3.2291 2
1.765 0.37089 3.4008 2
1.4053 2.4067 1.1744 2
-0.6601 1.0379 0.97542 2
0.033441 1.5256 3.0024 2
-0.0013717 2.6901 2.8064 2
1.1533 2.2003 1.5608 2
1.101 1.7384 3.7374 2
0.72651 2.5088 2.533 2
0.27775 3.5366 2.6236 2
-0.30781 1.2786 2.7739 2
0.62336 0.55201 3.2542 2
1.7572 0.73987 4.0245 2
1.0454 0.95783 2.238 2
0.79907 1.2309 0.76932 2
1.2755 2.4788 3.5135 2
1.2023 -0.18366 1.5723 2
-0.99842 2.1381 3.7437 2
0.63681 1.1237 1.9105 2
0.19207 3.0017 3.9915 2
-1.416 1.0465 1.694 2
-0.71052 1.9097 1.3874 2
0.29815 0.96453 3.4569 2
1.4435 1.2206 1.1369 2
0.38874 1.642 3.1806 2
0.88028 1.6733 2.9378 2
-0.27995 1.3773 2.3567 2
-1.5393 3.0304 2.1585 2
0.71195 2.4523 4.5578 2
-0.33315 3.7573 2.1255 2
1.7906 1.6248 2.3098 2
2.3531 2.9687 1.5613 2
0.24634 -0.19713 1.6865 2
1.8109 2.5406 1.9164 2
1.5717 2.2736 4.2095 2
-0.79701 1.5279 2.1096 2
0.58468 2.5975 1.8099 2
0.87915 2.7797 2.0518 2
1.141 2.9357 3.2144 2
1.2948 2.3219 1.1843 2
1.2924 2.5032 3.1271 2
1.2964 1.2281 1.1687 2
0.30545 0.80693 2.3692 2
0.99728 1.6345 0.6731 2
-1.6349 2.0887 3.0359 2
-0.55032 2.8531 3.1929 2
1.82 1.1116 1.8125 2
-0.042705 1.4126 2.8176 2
0.94559 4.8766 2.6628 2
2.1262 1.2795 3.6591 2
-0.27087 3.8224 2.6284 2
-0.34125 2.8633 3.5395 2
0.12531 1.3443 2.3832 2
1.0591 1.7956 1.8517 2
0.41327 1.687 2.462 2
-0.35977 2.3756 2.3007 2
-0.95491 3.2678 3.3817 2
0.24777 0.26431 2.4439 2
0.39689 3.9258 1.6588 2
0.082821 2.6799 2.3452 2
0.35606 1.3532 3.6886 2
-0.47738 1.7761 2.0851 2
1.1673 2.2017 1.8414 2
-0.63404 0.77744 5.6411 3
-1.5168 1.432 5.9467 3
-1.9807 1.3956 4.6457 3
-2.3569 -0.53587 4.4212 3
-3.0979 -0.030185 5.0565 3
-1.4647 -0.59734 4.1067 3
-1.9351 1.1031 6.1221 3
-1.2991 -0.54554 5.7758 3
-3.0746 1.8775 5.9625 3
-0.2962 0.1701 6.2608 3
-1.1308 0.069144 4.8921 3
-3.1847 2.9661 4.4228 3
-0.56097 3.338 5.5256 3
-2.2056 0.35629 6.152 3
-1.3158 1.1385 5.8584 3
-1.3986 3.1386 5.9456 3
-2.4962 0.6353 6.5061 3
-4.4794 2.8931 5.2953 3
-1.0825 1.9954 6.2041 3
-1.9601 1.2311 4.9882 3
-2.2159 0.82245 5.7895 3
-1.1991 2.8687 3.5964 3
-2.3077 1.8866 6.5421 3
-0.94684 0.54281 3.2251 3
-1.4671 1.5683 5.2057 3
-2.6094 0.29761 4.6538 3
-0.7812 1.3245 3.841 3
-1.1435 2.7074 5.3358 3
-0.36587 1.7074 5.3322 3
-2.5107 0.4159 6.4112 3
-2.5133 1.5236 5.1369 3
-1.3047 0.47777 5.5776 3
-0.951 3.1949 5.2431 3
-0.78992 -0.61813 6.4677 3
-1.6115 0.51606 6.1306 3
-1.8539 1.947 5.0107 3
-0.96521 0.35523 5.1243 3
0.3465 1.1935 6.7794 3
-0.73345 1.8301 4.7605 3
-1.5335 2.4333 5.858 3
-2.1925 0.24849 4.1216 3
-1.1183 1.0057 4.2381 3
-2.1021 0.7039 5.8628 3
-1.3796 1.0613 5.6483 3
-0.83979 1.5451 6.0581 3
-0.69376 0.55696 4.3668 3
-1.0299 1.9757 6.018 3
-0.2401 1.6023 5.1719 3
0.23317 0.70324 4.9525 3
-3.5157 1.4515 6.6891 3
-3.3967 2.1598 6.437 3
-2.5407 2.1687 2.7489 3
-3.616 1.8438 5.3565 3
-1.9751 1.1106 4.1498 3
-1.9544 0.55547 4.7004 3
-1.3676 1.3997 4.3658 3
-1.3319 0.70943 6.6245 3
-2.3042 0.84348 6.2411 3
-2.4313 2.1004 5.5553 3
-0.82463 2.6226 5.7034 3
-2 1.7714 5.4582 3
-2.9892 3.2288 5.684 3
-1.6077 -0.35368 5.2513 3
-1.4139 1.1983 4.8215 3
-2.0291 1.2709 5.5077 3
-0.95447 2.7901 4.6901 3
-1.3923 1.6768 4.6056 3
-1.8309 0.85173 4.7303 3
-1.6621 1.7298 4.9119 3
-1.1599 1.818 5.008 3
-2.0595 1.3582 7.5318 3
-2.673 -0.85191 3.7768 3
-1.7736 2.1987 3.9282 3
-1.4889 -2.316 5.2461 3
-1.1086 1.2851 4.9494 3
-1.6482 -0.37576 4.2698 3
-2.0754 0.82046 5.327 3
-1.0217 2.5741 5.753 3
-1.7316 0.6621 3.8463 3
-0.81101 3.0928 4.5921 3
-1.7078 1.954 3.7121 3
-1.6243 0.92912 5.0836 3
-1.7099 0.27204 5.1638 3
-2.5393 0.67967 5.6826 3
-2.545 1.5501 3.9136 3
-2.5793 -1.195 5.2975 3
0.1668 1.7906 4.8567 3
-1.8182 1.455 6.392 3
-0.67762 1.9944 5.3067 3
-1.2689 3.2231 4.4628 3
0.24125 0.85183 4.7711 3
-0.69096 0.19503 4.4638 3
-2.845 2.3552 6.439 3
-1.9453 2.0702 4.4889 3
-0.72639 1.0326 3.3932 3
-1.3298 0.5821 4.7988 3
0.64716 1.4245 6.1435 3
-1.6659 0.045788 5.6633 3
-3.1699 1.2417 5.1641 3
-1.174 0.53765 6.7854 3
-2.5299 0.35626 4.4123 3
-1.5686 2.1435 5.259 3
-0.53999 1.2059 4.1282 3
-1.3099 2.5267 4.2121 3
-1.3184 0.089196 4.6557 3
-1.8153 1.4158 5.6476 3
-1.7645 0.12939 7.0541 3
-1.7211 1.7943 5.7989 3
-4.417 2.4806 3.9289 3
-1.2248 2.1991 4.7948 3
-0.62779 -0.93981 4.4456 3
-2.9157 1.8573 4.7071 3
-3.14 1.1843 6.1802 3
-0.99702 1.5098 5.3774 3
-3.1256 0.62816 5.9916 3
-3.2974 -0.47541 5.6035 3
-0.82906 2.0684 4.2071 3
-2.2723 0.66851 5.9308 3
-0.37313 0.84578 3.6496 3
-2.9103 1.3439 5.7998 3
-2.2324 3.7123 5.5996 3
-1.3763 3.4692 6.1004 3
-1.0687 -0.14309 3.5803 3
-1.1504 0.70144 4.7964 3
-1.4266 2.163 5.0179 3
-1.8478 -0.89746 5.1004 3
-2.1973 2.4196 5.8764 3
-1.1376 0.86033 5.7007 3
-2.0049 2.5749 5.652 3
-1.1964 0.29569 5.1785 3
-0.53033 0.2531 6.676 3
-3.8674 3.49 4.6749 3
0.18645 1.7636 5.1011 3
-2.2501 0.8658 4.4233 3
-0.30158 0.14261 4.9385 3
-0.066442 2.2789 5.7256 3
-3.0869 1.5177 3.7727 3
-1.4411 -1.0884 5.1909 3
1.8482 0.27228 4.2652 3
-1.8327 4.1456 5.7884 3
-1.1318 1.1638 3.0346 3
-1.2871 -0.82397 3.0445 3
-0.35013 0.28756 6.6243 3
-0.52752 0.75567 4.8506 3
-2.5645 1.8701 3.0317 3
-2.0565 1.0128 3.3139 3
-1.2748 1.2771 4.9131 3
-1.6764 1.1577 5.3074 3
0.91694 0.21524 5.3375 3
-1.1794 2.3484 6.067 3
-1.1805 0.8103 5.3329 3
-2.4557 0.71216 4.9265 3
-2.9255 1.3706 6.0478 3
-0.82389 1.1086 7.0589 3
-1.8153 0.65404 5.0267 3
-0.96888 1.3027 4.7595 3
-2.4495 3.2886 6.0385 3
-0.72208 1.7169 4.4928 3
-3.4315 0.52049 3.5169 3
-0.051351 0.30604 4.8935 3
-0.77153 0.93667 5.2453 3
-1.5079 -0.40042 5.1458 3
-2.7791 3.0013 3.8819 3
-2.0156 1.3798 4.4031 3
-1.3637 0.012175 4.3205 3
-0.41024 1.2962 5.9551 3
-2.6516 -0.26795 4.8692 3
-0.32289 1.7579 5.6494 3
1.1501 0.99411 5.5985 3
-2.1134 1.2176 4.8075 3
-1.1493 1.5374 3.0192 3
-2.2753 2.0293 5.3629 3
-3.335 0.3658 5.7039 3
-0.14751 -0.29148 4.2474 3
-0.9239 1.0717 4.9831 3
-2.1287 0.35266 4.5583 3
-1.5046 1.6006 6.7013 3
-1.8478 -0.67911 4.9694 3
-3.0798 2.0341 5.2039 3
-4.5004 1.482 3.9522 3
-1.6655 0.064009 4.2646 3
-2.0805 0.85833 3.6434 3
-2.1947 2.0134 5.7286 3
-2.464 3.602 5.6072 3
-3.4353 0.82448 4.1717 3
-2.1398 2.5575 7.8876 3
-1.4566 0.31492 5.9191 3
-2.6798 1.3825 5.4058 3
-1.1675 0.96807 6.9162 3
-1.8908 1.5158 2.5443 3
-1.7195 0.67746 4.9089 3
-3.0471 -0.24582 4.9753 3
-2.3824 0.9048 5.1999 3
-1.2079 1.6152 3.9617 3
-2.408 0.66943 5.5294 3
-1.4564 0.99122 2.7829 3
0.35987 1.5776 5.1074 3
-0.82277 1.7148 5.4389 3
-0.58067 0.44198 4.959 3
0.7423 0.9072 5.3643 3
-0.44264 2.0462 4.2363 3
-1.2203 1.5063 5.5495 3
0.33321 -0.17233 4.6254 3
-2.5227 2.7234 3.3408 3
-2.3002 0.55893 4.6898 3
0.40026 0.477 4.3801 3
-1.1637 -0.24802 3.9754 3
-1.6601 1.0659 5.505 3
-1.1599 1.0729 5.0405 3
-1.8822 0.85285 4.7453 3
-1.91 0.33598 4.4523 3
-2.0048 -0.48498 6.6766 3
-2.172 4.1881 6.173 3
-2.5618 2.6764 4.8109 3
-1.6779 0.81658 5.0866 3
-2.1927 1.0607 6.5126 3
-0.17618 1.5345 6.7933 3
-1.3825 1.1634 6.1026 3
-0.59666 0.60521 4.6742 3
-1.7579 2.1096 4.4172 3
-1.6996 0.037254 5.7516 3
-0.35979 3.1328 4.1363 3
-0.1495 -0.58766 3.9291 3
-1.5851 0.85224 4.6448 3
0.074444 2.0482 5.9559 3
-1.1423 1.2935 5.1593 3
-1.2495 -0.32748 5.2449 3
0.57397 2.0974 6.1247 3
-0.082349 1.3388 5.2346 3
-0.71077 0.3609 3.8614 3
-1.2158 1.5793 5.8421 3
-2.1564 1.9317 5.4763 3
-1.7332 3.36 4.9116 3
0.20397 1.0818 4.587 3
-3.6395 0.88136 4.4554 3
-2.255 0.67076 4.976 3
-1.8068 -0.75143 4.1995 3
-1.4698 1.697 4.4878 3
-3.4019 -0.87884 3.5133 3
-1.089 0.90573 4.4814 3
-0.8883 0.90054 4.3068 3
-2.5582 2.0207 5.5777 3
-1.8773 -1.5956 6.455 3
-2.8316 2.0936 6.0355 3
0.0065157 0.65632 6.0468 3
-1.2445 -0.11744 5.6762 3
-1.8689 1.1669 5.5466 3
-2.5435 1.4089 5.75 3
-1.5194 0.75137 4.2702 3
0.066246 -0.29388 5.8332 3
-1.3428 2.382 3.8014 3
-1.2647 1.3729 5.6188 3
-2.8184 0.46869 4.1676 3
-1.4519 2.3919 4.0295 3
-0.84187 1.5427 4.5465 3
-2.9995 -0.091945 3.6973 3
-0.48975 1.7966 5.016 3
0.84741 -0.61988 6.1107 3
-3.176 0.11773 4.7506 3
-3.6847 1.3271 5.4957 3
-1.6906 1.5868 5.162 3
-0.85892 1.2461 6.2118 3
-1.6997 -0.75746 4.8417 3
-1.7765 1.9943 5.293 3
-1.6115 2.4373 7.4677 3
-2.6826 2.3429 6.1462 3
-3.2619 0.60524 4.0662 3
-0.036484 0.78167 6.1198 3
-1.3254 0.15814 4.0758 3
-2.8056 1.4258 5.0099 3
-0.5421 1.4277 5.2894 3
-2.9154 0.40409 5.87 3
-1.7398 2.0951 4.6027 3
-0.87726 2.0277 5.5379 3
-2.4588 1.8327 6.7697 3
-1.9675 0.42211 3.0945 3
-1.5884 -0.16293 3.9233 3
0.33434 1.8278 6.1949 3
-1.159 2.6228 4.7061 3
-2.0173 -0.11456 4.9618 3
-1.8434 -1.0326 5.9239 3
-1.8983 2.6117 7.2231 3
-0.31131 1.1139 3.6981 3
-1.9024 2.3534 4.091 3
-2.4097 2.1611 4.9225 3
-1.3774 -0.043008 5.0005 3
-1.7127 0.74369 5.1069 3
-0.8248 0.34063 4.6875 3
-0.65859 1.3553 6.2196 3
-0.53093 2.3419 4.0904 3
-0.97087 1.2316 5.204 3
-0.98548 -0.92447 5.9897 3
0.28524 2.4109 5.3752 3
-2.7781 1.1782 4.3779 3
-1.9653 0.71603 5.1206 3
-3.3131 -0.92761 4.6826 3
-0.69865 1.5495 4.4003 3
-1.5965 1.4208 6.3532 3
-1.9174 1.5141 4.8023 3
-3.339 0.097505 4.422 3
-1.4346 0.44541 4.244 3
-1.8778 0.25924 5.1212 3
-2.9728 2.9631 3.5042 3
-2.7755 0.35517 3.3538 3
-2.38 0.97886 5.1929 3
-1.8683 0.28543 3.7102 3
-3.2668 2.0863 4.6002 3
-1.8 1.1633 5.7754 3
-1.0023 1.2484 5.9221 3
-1.9947 2.115 6.5445 3
-2.3161 1.8508 3.9904 3
-1.3139 1.9615 5.8567 3
-0.51695 -0.95717 5.3253 3
-2.0646 1.3955 6.2524 3
-2.0847 2.1419 5.2202 3
-3.0539 1.5256 5.8152 3
-2.5958 2.0774 6.1394 3
-1.0121 3.2968 4.5883 3
-1.7317 2.4242 4.5389 3
-0.85347 0.052385 3.671 3
-0.94814 0.34549 4.9125 3
-1.2423 1.0538 5.3554 3
-0.85138 0.53298 4.2569 3
-0.094562 1.0966 5.072 3
-1.0412 2.4037 4.6436 3
-1.1921 0.6442 4.5683 3
-1.661 0.88947 5.7793 3
-2.8603 0.94796 5.8163 3
-2.123 1.8501 6.1483 3
-1.2922 2.2124 3.915 3
-2.7295 1.0261 4.8639 3
-1.1498 0.85849 5.6551 3
-1.2954 2.1092 3.7065 3
-1.518 1.8989 6.9267 3
-1.3166 1.6638 5.2333 3
-1.5942 4.4418 4.455 3
-1.6401 1.2073 6.0328 3
-1.6268 1.5168 5.3771 3
-0.68858 1.092 5.1093 3
-1.7085 1.792 4.3198 3
-4.2592 0.65057 3.2346 3
-2.1042 2.1833 4.0364 3
-1.4221 3.0047 4.3544 3
-0.65831 1.2609 5.4525 3
-0.23771 1.1072 5.6145 3
-2.5595 0.61211 4.2147 3
-0.85717 0.702 5.8282 3
-1.3801 -0.52796 5.6674 3
-1.8264 1.1219 4.8745 3
-1.5933 0.29423 4.0488 3
-1.6461 2.4315 5.892 3
-1.4777 1.3314 4.8703 3
-1.3804 1.2305 3.9865 3
-2.2896 2.5741 5.2523 3
-2.663 -0.60008 5.5236 3
-0.65227 1.5052 3.5384 3
-1.8378 0.11767 6.8664 3
-0.2035 0.5322 2.8509 3
-2.5422 1.434 3.3648 3
-2.2122 2.0673 6.224 3
-0.19676 0.33895 5.3252 3
-0.21043 1.7287 4.5711 3
-2.647 2.634 5.0116 3
-1.4115 0.32049 5.7313 3
-0.27692 0.18345 4.132 3
-0.28532 1.1639 5.9282 3
-2.9029 1.8025 5.6973 3
0.0003419 1.1771 4.9548 3
-0.95639 0.35924 5.1912 3
-1.3907 1.2907 4.3712 3
-1.8436 1.3826 4.1434 3
-2.584 0.73101 4.6113 3
-1.523 0.055081 6.0285 3
-1.8748 1.6109 4.7603 3
0.6921 1.1927 4.5484 3
-1.428 0.81258 4.0207 3
-1.7914 0.54433 3.8666 3
-1.6321 0.67525 5.0221 3
-2.2308 0.30838 6.0402 3
0.45377 0.13548 6.2315 3
-0.98101 2.441 5.5602 3
-1.5431 0.93411 4.691 3
-0.49477 -0.55346 4.6324 3
-1.6512 0.68733 5.3656 3
-1.7158 2.236 5.9374 3
-2.1747 0.63742 5.9742 3
-2.2335 2.9529 2.8811 3
-0.013481 0.39605 4.9535 3
-0.84954 0.4226 4.0332 3
-1.5311 0.14244 4.5288 3
0.086325 2.3394 6.7352 3
-1.5944 0.59546 4.2225 3
-1.328 1.5929 3.3162 3
-3.0379 -0.47255 5.177 3
-1.1428 0.6029 4.8755 3
-3.0654 1.8348 4.5844 3
-2.6063 -0.10483 5.8795 3
-0.66865 1.2257 5.5661 3
-1.2668 1.724 5.3759 3
-2.4903 2.954 4.723 3
-1.2679 0.13005 7.113 4
-1.9093 -0.1916 6.838 4
-1.432 -2.427 8.3699 4
-1.0414 -1.3553 7.3129 4
-1.2784 -1.919 9.3515 4
-2.2909 -0.94233 7.4939 4
-2.155 0.92577 9.3663 4
-2.6582 -2.0522 5.07 4
-0.62075 0.77322 7.8618 4
-1.6441 -1.6408 7.7835 4
-2.275 -1.8275 9.4352 4
-0.94029 -0.56594 7.7617 4
-2.1289 -0.46645 9.2792 4
-1.172 -0.89577 9.3927 4
-0.1014 -2.643 6.8797 4
-0.68028 -1.8669 6.3093 4
-1.7782 -2.0436 8.3582 4
-1.7319 -1.6881 6.6849 4
0.31909 -1.9577 7.3428 4
-1.7888 -0.74978 6.9288 4
-1.3169 -0.16403 7.6008 4
-1.292 -1.4262 8.0964 4
-0.6932 -0.62133 8.2122 4
-1.4027 -0.41669 7.6356 4
-1.2518 -1.0417 6.5531 4
-1.2959 -1.4481 6.6531 4
1.071 -1.7182 7.7923 4
-0.74197 -2.3387 5.3157 4
-2.4945 -1.4491 6.3256 4
-2.8355 -1.0161 5.9342 4
-3.2329 -1.3623 7.1721 4
0.22205 -0.95767 7.9852 4
-2.437 -1.1293 9.8648 4
-0.6259 -0.50525 7.4959 4
-1.0842 -1.8061 6.4324 4
-3.1448 -1.294 7.0465 4
0.40483 -0.93351 7.9582 4
-1.0657 -1.5517 8.5218 4
0.20211 -0.89513 7.0409 4
-1.2754 -2.95 7.4954 4
-1.4385 -0.71699 8.6859 4
-2.6374 -0.71375 7.7237 4
-1.5804 -1.1768 7.5804 4
-1.4809 -1.5285 7.1689 4
-3.1391 -1.6086 7.1154 4
-1.637 -2.8803 8.558 4
-1.4548 -0.079854 6.9683 4
-2.3392 -0.5398 7.4527 4
-1.2074 -2.2628 6.4662 4
-2.8307 -2.6528 8.1037 4
-2.1918 -1.5608 7.7492 4
-1.5126 -0.49473 7.9415 4
-2.2231 -0.34292 7.4731 4
-1.1962 -0.64097 6.7579 4
-1.9808 -0.40755 7.4147 4
-2.4921 0.57932 6.2159 4
-0.68644 -2.8799 7.1614 4
-1.018 -0.70606 9.8072 4
-1.0467 -1.2299 9.1723 4
-0.93292 -1.9244 8.3678 4
-0.60861 -0.45881 7.9381 4
-0.62716 -1.1811 8.3266 4
-1.5843 0.024544 7.8895 4
-2.0683 -2.2096 8.4318 4
-1.7287 -2.0231 8.7058 4
-0.38018 -0.74215 6.4787 4
-2.8159 -2.0631 7.309 4
-2.1824 -1.0543 7.4728 4
-0.57473 -1.5775 6.9449 4
-0.77203 -0.078892 6.5058 4
-2.1136 -0.7389 8.7721 4
-1.8249 -1.5826 8.1678 4
-1.7738 -1.8143 6.5892 4
-1.8934 -1.5805 6.4473 4
-4.0613 1.2183 7.9272 4
-2.0454 -1.2252 6.8112 4
-1.309 -1.3781 6.3017 4
0.83354 -1.3731 7.2525 4
-3.0807 0.34075 6.6553 4
-2.2536 -2.9078 8.3496 4
-2.0035 -0.063098 9.8066 4
-2.5603 -1.8949 5.799 4
-2.2918 -1.4489 8.3375 4
-3.5423 -0.49817 7.9224 4
-1.7305 -2.112 6.6574 4
-2.1365 -0.74985 8.4617 4
-1.0831 -1.2501 6.6116 4
-1.5606 -2.5744 5.6178 4
-0.55222 -0.98326 6.3767 4
0.0027026 -0.59518 8.0782 4
-1.4962 -0.53771 7.9103 4
-2.8561 -1.7416 8.5027 4
-1.3739 -1.1917 7.9908 4
-0.21978 -0.55325 8.7604 4
-1.7135 -0.64213 5.4952 4
-1.2304 -1.5649 7.1955 4
-2.5843 -2.4472 7.1368 4
-0.10885 -0.90297 7.4421 4
-1.2142 -0.8581 8.5672 4
-2.0402 0.3228 6.8236 4
-3.2921 -2.7294 7.7525 4
-2.3057 -1.5299 5.5893 4
-2.6452 -0.74134 6.5846 4
-2.1106 -1.277 8.4401 4
-1.2712 0.8532 5.7565 4
-0.78868 -1.5428 8.9148 4
-1.4624 -3.5393 7.0159 4
-1.5343 -0.44571 8.0278 4
-1.2434 -2.5746 6.3237 4
1.0352 0.13932 8.2548 4
-1.2853 -0.77175 7.4986 4
-1.4773 -1.5197 8.7541 4
-0.040199 -2.1556 6.9533 4
-1.5285 0.68177 6.7646 4
-2.291 -0.86603 6.7439 4
-0.68614 -1.6647 9.4747 4
-1.9759 -1.8705 7.1703 4
-1.4159 -1.356 5.891 4
-0.74178 0.080713 8.4486 4
-0.81009 0.73517 7.525 4
-3.2214 -1.1484 7.1441 4
-3.9801 -0.74844 8.0168 4
-2.3197 -0.85221 8.3875 4
0.033869 -2.8245 6.8628 4
-1.383 -1.0352 7.6109 4
-1.7698 -1.6736 7.1893 4
-1.7739 -1.6033 6.9219 4
-0.57987 -1.3264 7.9755 4
-1.2876 -4.0664 8.2214 4
-1.1422 -1.9101 6.1299 4
-3.7085 -0.41936 8.6101 4
-1.7921 -1.0548 7.6488 4
-1.5988 -1.6915 7.264 4
-2.4781 -1.5164 5.9115 4
-1.641 -2.2556 7.2428 4
-2.2204 -1.873 7.4304 4
-0.74813 -1.7586 7.6038 4
-2.1888 -1.3617 7.0635 4
-0.31335 -0.58761 8.4261 4
-1.6607 -1.1966 9.068 4
-0.7225 -1.2553 8.7436 4
0.66682 -2.0111 7.2695 4
-1.5512 -0.19695 7.8356 4
-0.12344 -0.94009 7.9067 4
-2.6905 -0.60952 6.8782 4
0.20531 -0.95628 7.4885 4
-2.8265 -0.36786 6.9103 4
-1.6834 0.33696 7.5688 4
-1.9449 -1.6072 9.11 4
-2.7672 -0.63301 7.313 4
-2.9261 -0.49627 6.7692 4
-0.97165 -1.1843 8.8774 4
-3.0072 0.73637 8.3731 4
-2.9587 -2.1542 6.9746 4
-0.48916 -1.6617 6.763 4
-1.6163 -1.0977 8.9109 4
-1.2384 -1.1494 7.5314 4
-2.5194 -1.3984 7.6853 4
-1.8148 -1.6553 7.8493 4
-1.3111 -0.35098 6.8709 4
-1.4506 -1.236 8.5889 4
0.17004 -1.9823 9.8531 4
-2.2421 0.53727 5.0122 4
-1.768 -0.26341 7.698 4
-0.78582 0.31327 8.4454 4
-0.66994 -1.2023 6.7042 4
-3.5918 0.74025 7.5897 4
-2.0099 -0.25589 7.6706 4
-2.2947 -2.9837 6.9002 4
-1.6341 -2.4409 8.2066 4
-1.1029 -0.59194 8.7149 4
-1.1732 -1.2918 7.7232 4
-0.47714 -1.3194 7.8697 4
-1.1704 -0.1008 6.9535 4
-1.3026 0.52662 8.6185 4
-0.67244 -0.78434 7.4097 4
-1.1894 -1.0482 7.9407 4
-2.9426 1.0754 8.6748 4
-1.5082 -1.1862 7.2028 4
-3.2728 -1.6261 7.3058 4
-0.50736 -1.7706 7.5906 4
-3.7259 -1.9112 7.2767 4
-2.1679 -1.0939 6.2311 4
-1.5238 -2.0364 7.9824 4
-1.6563 -3.034 6.0585 4
0.26489 -2.4605 7.1955 4
-1.5626 -0.73937 6.0916 4
-2.2319 -0.084288 8.8014 4
-1.031 0.027032 7.5854 4
-2.8247 1.1373 7.979 4
-1.0727 -2.2595 7.2372 4
-1.3671 0.18896 9.0868 4
-2.0108 -1.0939 7.096 4
-2.2401 -1.6434 8.6517 4
-2.8085 -1.602 8.6531 4
-3.4965 -0.28595 6.9744 4
-2.042 -0.52582 7.9294 4
-0.84079 -2.9817 7.6266 4
-2.332 -0.15087 9.615 4
-0.033394 -0.35034 6.5058 4
-2.5063 -1.4119 5.9155 4
0.5228 -2.1568 7.8109 4
-2.3102 -1.9452 6.5304 4
-1.5187 -2.4117 6.9109 4
-0.18306 -1.2258 7.8314 4
-0.38463 -1.5642 6.2019 4
-2.3757 -1.4875 8.5717 4
-0.87946 -0.95421 7.9214 4
-2.7324 -1.4729 8.9224 4
-3.3239 -2.8728 7.1881 4
-0.95687 -1.7743 8.413 4
-3.3477 -1.6989 6.3811 4
-3.7561 -2.8914 7.7408 4
-1.6781 -0.28989 8.6234 4
-0.23234 -3.3422 6.8518 4
-0.40022 -0.75344 7.5874 4
-3.1131 -1.4704 9.1347 4
-1.5808 -1.5398 6.7155 4
-0.81516 -0.52791 6.3896 4
-0.64418 -1.4791 8.4336 4
-0.0573 -1.4024 7.4765 4
-0.031784 -2.0472 6.3993 4
-0.76174 -0.049811 6.6063 4
-3.0425 -0.18395 7.8463 4
-1.5783 -0.48913 7.7449 4
-2.9979 -0.64432 7.1484 4
-0.38496 -0.44913 7.7291 4
0.12404 -0.48132 8.0644 4
-3.6195 -0.78147 6.769 4
-0.78254 -0.54395 7.1802 4
-1.9609 -1.8847 6.7743 4
-2.096 -1.1462 8.8399 4
-2.5071 -0.62519 6.2213 4
-0.3546 -1.9011 9.1141 4
-1.2348 -1.1748 6.9302 4
-1.7369 -1.3631 7.498 4
-1.2008 0.065854 8.4575 4
-0.60481 -0.70308 8.2378 4
-2.4876 -0.081098 7.1586 4
-2.4127 -0.5529 8.3886 4
-0.92953 -0.16634 6.3203 4
-0.032361 -1.2701 8.8815 4
-0.36786 -1.0604 8.6604 4
-1.7336 -1.8037 7.5185 4
-2.9498 -0.788 7.9039 4
-3.9608 1.8987 8.4795 4
-2.5446 -1.078 7.1723 4
-0.48847 -1.2212 8.0454 4
-2.1672 -0.31731 8.1872 4
-1.3343 -2.7392 7.872 4
-1.4053 -0.047342 6.0795 4
-3.8208 -2.0231 7.1643 4
-0.36696 -0.60806 5.5238 4
0.40667 -0.89897 7.117 4
-1.6569 -1.2426 6.7101 4
-0.61945 -1.8928 7.404 4
-2.3754 -0.75826 7.8774 4
-1.0219 -0.051011 8.33 4
0.50518 -0.49293 7.3568 4
-0.30631 0.22052 7.5401 4
-2.318 -2.5642 8.5133 4
-2.6376 -1.1563 8.7967 4
-1.5649 -2.5259 7.7176 4
-1.8551 -1.0609 8.3613 4
-1.6808 -0.63394 6.7701 4
-0.34692 -1.9432 9.0856 4
-1.3969 0.10725 6.8372 4
0.045989 -1.6504 6.7325 4
-1.661 -0.55214 8.0381 4
-1.7513 -1.5233 7.4347 4
-0.82483 -1.9339 5.9135 4
-1.1918 -1.9127 8.5775 4
-1.8279 -2.6266 8.1952 4
-3.2062 0.34518 9.1476 4
-2.7344 -3.6228 7.7948 4
-1.0012 -2.4656 8.205 4
-1.0746 -3.1601 6.3485 4
-3.0859 -2.5185 9.3595 4
-1.4981 -3.9674 9.8715 4
-1.0887 -0.57338 7.1187 4
-2.7933 -1.1351 6.8052 4
-2.6162 -2.2065 8.5001 4
-0.42399 -2.4765 6.3647 4
-3.3717 -2.4935 7.6536 4
-1.1715 -1.454 7.3652 4
-0.63997 -3.1977 8.3266 4
-3.4093 -0.76884 5.5312 4
-1.7482 -1.2654 7.6234 4
-2.7933 -1.5178 7.7619 4
-1.5281 -0.52334 5.7289 4
-2.0402 -0.82983 7.3412 4
-3.269 -1.5203 8.1292 4
-1.0001 -1.1448 6.2242 4
-1.0219 -1.3089 7.2 4
-2.2365 -1.8016 7.6968 4
-1.0902 -0.064131 6.9774 4
-2.9624 0.026596 9.0732 4
-2.8528 -1.1032 8.2694 4
-2.7715 -2.2023 6.9212 4
-1.7274 -2.3485 7.8316 4
-2.1422 -0.92457 8.6288 4
0.29326 -1.4402 7.7482 4
-1.6891 -1.9888 8.0569 4
-1.0562 -1.0436 8.1431 4
-1.044 -2.3602 8.2391 4
-1.2463 -0.83515 6.1773 4
-1.4263 -2.7677 6.8232 4
-0.37395 -3.6293 7.1471 4
-2.7822 -1.3837 5.9026 4
0.017236 -2.1575 6.0981 4
-0.9317 0.35555 7.8576 4
-2.7675 0.1971 7.8589 4
-0.50788 -1.7877 8.4246 4
-0.43547 -2.1423 7.8656 4
0.089294 -1.392 6.7332 4
-2.0383 -1.4917 7.4843 4
0.021344 0.20975 6.7835 4
-1.3546 -1.5239 8.3672 4
-3.0815 0.02994 5.989 4
-2.3942 0.061673 8.3594 4
-0.68855 1.3442 7.9981 4
0.17492 -1.555 8.2731 4
-2.8012 -1.6508 6.9214 4
-1.7292 0.50015 7.6971 4
-2.2748 -1.9139 7.459 4
0.2617 -2.9911 5.9892 4
-2.5141 -1.0888 7.9848 4
-0.28653 -0.67531 7.9426 4
-2.2426 -1.5386 6.7569 4
-0.84136 -1.5263 8.74 4
-2.9423 -2.5385 5.7349 4
-0.11776 0.54723 7.089 4
-3.8209 -0.9742 7.1092 4
-1.2955 -1.7233 6.7863 4
-1.197 -0.77376 6.8361 4
-2.4387 -0.34118 7.983 4
-2.5845 -2.2239 6.6262 4
-1.0087 -0.95031 7.5689 4
-2.6542 -1.6579 7.0749 4
-1.6463 0.47514 7.3716 4
-4.4378 -1.0166 9.4323 4
-3.6991 -2.3003 6.9581 4
-1.6628 -1.2866 8.3855 4
-0.50008 -0.72652 7.5379 4
-3.2675 0.92501 7.5315 4
-0.93937 -1.136 5.5974 4
-1.1237 -0.604 8.5208 4
-2.2065 0.025156 7.6545 4
-1.642 -0.6668 7.066 4
0.57328 -2.0453 7.5374 4
-3.0186 -1.3366 7.391 4
-1.1379 -1.8334 9.332 4
-1.4105 -0.46882 6.3932 4
-1.2959 0.36475 6.9385 4
-1.6239 -1.1975 7.7628 4
-1.3366 -0.12081 9.3542 4
-1.8694 -1.8723 7.7573 4
-3.3115 -1.0163 8.6111 4
-2.2021 -1.352 8.2526 4
-1.3836 0.45469 8.2189 4
-1.3592 -0.88161 8.7875 4
-1.0144 -0.40786 9.7912 4
0.60293 -1.5168 7.6476 4
-3.2722 -1.809 7.21 4
-0.93762 -0.78087 7.6872 4
-1.4822 -1.994 7.1968 4
-1.656 -2.5373 5.1887 4
-2.3112 -1.4777 7.384 4
-1.7456 0.4236 7.6678 4
-0.93767 -1.5679 7.1337 4
-1.1918 -0.95474 7.2831 4
-3.2237 -1.7693 8.7362 4
-0.71182 -3.226 7.5825 4
-1.3685 -1.1751 7.4701 4
0.27619 0.51809 6.8387 4
-2.7304 -1.5071 6.9428 4
-2.3401 -2.3257 7.3991 4
-3.3702 -2.1662 7.6279 4
-1.6144 -0.81138 7.8886 4
-0.62289 -1.5959 9.1352 4
-2.097 -0.19195 8.8566 4
-2.1371 -1.4513 6.3028 4
-1.9127 -3.2611 9.2566 4
-1.7786 -1.615 6.5145 4
-0.59452 -0.46365 10.071 4
-1.6021 -0.14909 7.6993 4
-2.1007 0.10936 7.0613 4
-0.98336 -0.17485 5.4787 4
-2.9825 -0.10218 7.102 4
-1.0194 0.71846 9.0421 4
-1.8245 0.35886 7.0873 4
0.52133 -0.99998 7.0492 4
-2.2668 -1.6517 6.187 4
-1.1944 -1.4553 6.3261 4
-1.5002 -0.47294 6.9213 4
-2.6988 0.032604 7.86 4
-0.74251 -1.4231 5.4377 4
-3.8443 0.3371 8.1674 4
-3.5641 -1.9005 7.0189 4
-2.9276 -1.6409 8.3043 4
0.61369 -2.453 10.633 5
0.17534 -3.2444 12.022 5
1.1208 -1.1655 9.5867 5
1.1232 -2.8217 10.635 5
2.6432 -0.86707 10.32 5
-0.68317 -2.2455 9.6518 5
-0.083997 -2.21 9.9964 5
-0.60541 -0.60654 10.618 5
0.04791 -1.641 12.328 5
0.11264 -2.3044 10.886 5
0.17661 -2.7291 9.7559 5
0.14911 -2.4193 8.0269 5
0.10765 -1.5022 10.249 5
0.3809 -1.055 10.261 5
1.0463 -1.8541 9.2085 5
1.7317 -2.395 11.009 5
0.25308 -1.5667 10.391 5
2.4455 -1.2309 10.587 5
1.4908 -2.3238 9.5138 5
1.8377 -0.45899 9.3161 5
-0.36217 -2.2664 9.5326 5
-1.2102 -1.0038 8.8894 5
0.94498 -0.93377 9.4775 5
0.96236 -1.8455 10.727 5
-1.0822 -1.9868 7.7447 5
-0.86784 -1.0301 8.228 5
0.9701 -3.7058 10.027 5
1.6545 -1.8684 10.328 5
1.9744 -1.833 9.0512 5
-0.30023 -1.5365 10.536 5
1.2227 -2.787 11.259 5
1.2323 -3.3123 10.684 5
0.58596 -4.5405 8.4366 5
-0.43384 -1.357 9.2694 5
-0.48644 -0.82411 9.1462 5
1.3586 -2.3464 9.6612 5
-1.064 0.47721 9.3287 5
0.3231 -2.5431 9.1584 5
0.75851 -3.2134 11.91 5
1.711 -2.0478 9.667 5
0.25888 -1.7963 9.8476 5
-0.77445 -1.2198 10.286 5
0.96607 -1.7811 8.2678 5
-0.10163 -2.6657 8.8584 5
2.3955 -3.4251 10.47 5
-0.24991 -2.4888 10.351 5
0.78904 -3.2659 8.839 5
2.6604 -1.1785 11.126 5
1.6721 -2.0057 9.9333 5
0.60112 -3.7551 10.142 5
1.0972 -1.5365 10.109 5
3.0208 -2.8245 9.45 5
2.0187 -0.55174 8.1687 5
-0.71037 -1.8499 9.8691 5
0.80275 -1.6729 8.435 5
1.6829 -2.6895 9.8353 5
-0.91682 -1.3791 10.207 5
0.90671 -1.8372 10.198 5
0.54987 -1.6859 8.6137 5
0.90641 -2.2224 10.367 5
-0.18704 -1.2587 8.7895 5
-1.209 -4.3413 10.252 5
-0.4544 -1.7364 10.603 5
2.4929 -0.85391 11.598 5
0.4883 -2.0928 7.9492 5
-0.3335 -1.324 10.829 5
2.0859 -2.4976 9.8378 5
1.537 -1.7294 9.9247 5
-0.24456 -2.4861 9.4376 5
1.693 -0.75709 10.234 5
1.7284 -1.4322 9.7414 5
-0.15573 -0.52619 9.3812 5
1.1579 -1.9439 9.4614 5
0.24729 -1.9614 10.616 5
1.8688 -1.5888 10.492 5
-0.64403 -0.45372 11.101 5
0.2095 -4.2923 10.363 5
1.4388 -3.5787 9.8541 5
0.5385 -0.63536 8.8616 5
1.1944 -0.0085785 10.315 5
2.3556 -2.1069 9.6934 5
0.19168 -0.5483 10.222 5
-0.47779 0.26808 10.875 5
2.1803 -1.7124 9.5072 5
0.18063 -2.3576 9.5177 5
0.93632 -2.3793 9.7408 5
0.036071 -2.1582 10.213 5
-0.95076 -1.1034 12.037 5
-0.3293 -2.0728 9.1271 5
1.9303 0.1352 11.34 5
0.20289 -2.2418 9.7846 5
0.46785 -2.618 10.898 5
0.91807 -1.3576 10.06 5
1.7949 -1.6668 9.4658 5
0.77043 -1.4396 9.7408 5
0.35954 -3.996 10.959 5
-0.23444 -2.0521 11.267 5
1.2008 -3.7356 10.961 5
-1.4703 -1.7168 9.4362 5
-0.55695 -1.1371 8.7112 5
1.3544 -0.72253 10.401 5
1.0649 -1.1491 10.528 5
-0.65881 -1.418 7.4874 5
1.1551 -1.1267 10.024 5
1.0875 -1.9588 12.096 5
-0.56627 -1.9406 9.8116 5
0.54626 -0.88167 9.3558 5
2.2201 -0.81483 8.9922 5
0.12451 -2.3729 8.189 5
-0.72951 -3.6994 9.5106 5
0.77679 -4.1974 10.301 5
0.057879 -3.5247 9.0161 5
0.25933 -2.9022 10.253 5
1.0282 -1.455 10.788 5
0.5632 -2.678 9.4067 5
0.23659 -1.9874 10.492 5
-0.41369 -1.5327 10.565 5
-0.20222 -3.2883 9.9572 5
-0.40548 -2.7524 11.956 5
0.012869 -2.6515 8.7278 5
2.3786 -2.7039 10.275 5
0.76569 -2.3414 9.0733 5
0.068679 -1.1149 9.2782 5
0.49017 -2.4096 10.441 5
0.86336 -1.2078 11.093 5
0.89411 -1.5618 10.17 5
0.93675 -1.7103 11.305 5
1.7086 -0.92708 9.0699 5
0.27415 0.23805 10.338 5
0.97315 -0.43478 9.4691 5
-0.00058137 -3.4861 9.2426 5
-1.2409 -1.3722 7.3684 5
0.046098 -3.149 10.76 5
2.036 -3.9129 11.875 5
0.26344 -3.1128 10.5 5
1.6399 -4.084 11.376 5
1.2199 -3.0334 10.059 5
0.020783 -0.54782 8.7696 5
2.5314 -2.3786 9.1275 5
1.4915 0.77861 9.1973 5
1.5206 -1.5113 11.102 5
-0.2916 -0.89812 9.5196 5
-0.029041 -2.0481 10.091 5
1.2645 -2.1817 8.6669 5
1.8178 -2.6855 9.8169 5
0.59165 -1.7413 8.3741 5
2.33 -3.385 9.2976 5
0.49024 -2.7522 10.759 5
1.3361 -2.9713 11.71 5
0.6214 -1.7338 10.485 5
1.712 -0.38621 10.097 5
0.29095 0.25542 11.073 5
0.58665 -3.6578 10.728 5
-0.89028 -1.5554 7.5511 5
0.92029 -2.5562 8.2084 5
0.70777 -2.9836 9.1666 5
1.1461 -1.7987 9.1264 5
0.95623 -2.374 8.3998 5
-0.051301 -1.851 9.3217 5
1.2821 -1.1336 9.0688 5
3.2282 -2.8376 11.1 5
-0.02343 -2.0548 9.39 5
1.5503 -3.6025 8.724 5
0.040268 -2.2854 9.5837 5
-0.29039 -0.91326 9.315 5
-0.50478 -3.6478 10.262 5
1.1934 -1.5113 9.7687 5
0.65128 -3.2541 8.5145 5
1.4917 -1.6831 10.58 5
0.42802 -2.3524 9.636 5
-0.55733 -2.1806 9.4 5
0.41969 -3.506 9.1482 5
0.54427 -2.8132 10.794 5
1.2304 -2.0951 9.8911 5
-0.5924 -1.8304 8.4472 5
-1.2251 -2.0934 12.171 5
1.0769 -2.5433 9.6583 5
-0.15851 -0.57356 10.271 5
0.12726 -2.0966 10.355 5
1.1684 -2.678 8.6935 5
0.63637 -2.6608 11.221 5
0.78296 -1.9777 10.251 5
1.8023 -0.97311 10.144 5
1.6839 -2.3267 11.351 5
0.62163 -1.0305 10.159 5
0.086362 -1.6756 8.2777 5
-0.57575 -2.4654 9.9839 5
0.9338 -2.7193 11.167 5
2.9311 -1.7248 11.213 5
1.6651 -2.0054 10.265 5
0.84299 -2.8071 8.3065 5
-0.47986 -2.6965 11.096 5
-0.60783 -1.363 9.9426 5
0.088009 -1.3804 10.192 5
-3.1241 -2.2135 11.281 5
1.0354 -1.076 10.403 5
1.8615 -2.2521 6.2778 5
0.72862 -2.0176 8.3363 5
0.29095 -0.66729 9.172 5
1.9709 -2.442 8.7087 5
0.19029 -3.9451 10.153 5
0.038661 -3.191 10.152 5
1.544 -1.6113 9.3069 5
0.62354 -2.1179 11.169 5
-0.016457 0.84923 9.2119 5
1.4764 -3.3172 9.6544 5
0.13726 -2.146 9.3326 5
2.1077 -1.8619 9.1035 5
-0.011357 -3.2759 10.055 5
0.024083 -0.82293 8.6058 5
-0.01066 -1.1582 9.6878 5
0.97429 -0.35925 10.83 5
1.9231 -1.2146 10.814 5
0.98371 -5.4523 8.0539 5
1.3901 -2.8692 10.407 5
1.8734 -1.5903 9.542 5
0.4897 -2.7172 10.451 5
1.5667 -1.6187 10.172 5
0.49353 -1.9684 9.6839 5
2.718 -2.4496 9.9867 5
0.87832 -1.8341 10.608 5
0.072555 -1.3891 10.726 5
0.71847 -0.75902 9.2503 5
-0.11487 -2.7961 8.6726 5
-0.90612 -2.4739 9.5809 5
0.96781 -2.6228 11.02 5
0.85089 -1.0542 10.343 5
1.272 -0.32949 10.394 5
-0.22692 -0.84639 9.5575 5
-0.18708 -0.5611 9.2343 5
0.12728 -1.6528 12.077 5
-0.38768 -2.7038 9.8948 5
3.3094 -1.2224 9.9668 5
0.98957 -0.17573 9.7263 5
-0.035092 -1.3961 10.07 5
1.0424 -0.9729 9.6805 5
1.8476 -3.4456 8.9558 5
1.2956 -1.3311 10.493 5
1.5347 -2.056 11.44 5
1.0988 -1.3488 10.185 5
-0.88911 -0.62533 9.2559 5
-0.14186 -2.5415 10.056 5
1.6779 -0.39618 11.02 5
0.41995 -2.8455 11.783 5
0.87724 -1.8613 8.5948 5
1.173 -1.5952 10.114 5
-0.40339 -0.83529 9.5667 5
0.80815 -2.2253 10.545 5
0.18325 -2.838 10.169 5
-0.85613 -0.4855 9.4114 5
1.0113 -1.5395 8.1928 5
-0.22605 -3.8158 8.7858 5
0.1152 -1.5822 9.3936 5
-0.72119 -3.6027 9.7263 5
0.01507 -1.1112 11.176 5
1.0576 -0.51495 9.4054 5
2.1895 -2.0849 10.372 5
-0.51351 -2.8105 10.906 5
0.96335 -0.67518 10.232 5
1.1414 -2.4128 10.085 5
1.662 -2.7206 9.3895 5
1.8779 -3.1639 10.841 5
-0.48785 -3.3698 11.629 5
0.67941 -1.6263 10.476 5
1.8487 -2.2339 10.307 5
1.1631 -1.1136 10.235 5
2.018 -1.9588 11.034 5
1.8345 -2.1118 9.6691 5
2.9618 -3.6236 9.4878 5
-2.002 -2.6776 10.532 5
0.28618 -1.7977 9.6935 5
0.2794 -2.3303 10.892 5
-0.80559 -0.62707 8.5361 5
0.096797 -3.7335 11.326 5
2.0403 -2.0833 9.2694 5
0.67733 -1.7875 10.239 5
1.5786 -2.6245 9.5321 5
2.2529 -1.7901 10.714 5
0.32776 -0.24085 8.5825 5
0.20842 -2.9525 8.9327 5
-0.69909 -2.253 11.632 5
0.34074 -3.3212 9.0246 5
-0.096659 -1.1742 9.3016 5
0.39875 -3.1082 10.062 5
0.39245 -2.7603 9.2013 5
-0.11033 -0.47916 10.147 5
-0.52665 -1.0787 11.176 5
0.24035 -2.6581 10.069 5
0.63266 -0.88557 11.726 5
-0.27764 -2.5612 8.5503 5
0.97027 -1.7961 9.7154 5
0.47391 -0.067746 9.126 5
0.35738 0.35505 10.369 5
1.5298 -2.3453 8.7383 5
2.9242 -1.9321 8.2404 5
1.4657 -0.86302 9.6065 5
1.2607 -1.2946 8.185 5
0.62275 -2.1351 9.1019 5
0.74782 -2.1116 9.4527 5
1.1995 -2.6861 8.3296 5
0.065054 -4.1741 10.564 5
-0.87452 -2.0588 10.306 5
1.0471 -3.1 9.3729 5
-0.083832 -2.1301 8.6077 5
1.0118 0.56619 9.7247 5
-0.21251 -1.8682 9.8321 5
-0.63538 -0.39259 7.8271 5
-0.7854 -3.0128 11.307 5
0.89914 -0.62654 10.436 5
2.5726 -3.5757 8.2465 5
0.81847 -2.182 11.978 5
1.1085 -1.6114 9.8465 5
0.76184 -1.282 8.5266 5
0.84813 -2.0264 9.074 5
2.9835 -2.9843 10.263 5
-0.16323 -3.1198 8.5602 5
0.45914 -2.6243 9.5265 5
-0.055675 -2.9213 9.8985 5
1.3321 -2.4812 9.575 5
0.87322 -2.8526 10.204 5
0.29077 -0.66006 9.288 5
1.3601 -1.6322 9.7495 5
-0.38767 -1.6186 10.191 5
0.73745 -2.7411 7.7799 5
0.81848 -1.6253 8.0818 5
2.1919 -1.5791 8.9329 5
1.1567 -2.8382 10.08 5
0.65109 -3.0913 10.203 5
-0.72371 -3.837 9.2689 5
-0.85287 -1.0293 11.312 5
1.2087 -2.9143 11.133 5
-0.08215 -1.8554 9.8229 5
0.37684 -1.819 13.326 5
-0.25138 -1.8109 9.6347 5
0.79964 -2.5403 10.983 5
0.84591 -2.1285 9.937 5
2.3628 -2.209 8.2751 5
2.4359 -0.55254 11.88 5
1.6797 -3.0583 8.9364 5
1.702 -2.108 10.074 5
-0.55164 -0.83571 11.921 5
1.8938 -1.481 10.643 5
-0.32354 -2.9903 10.371 5
-0.98142 -1.109 9.8546 5
3.7843 -4.6039 10.245 5
0.9367 -2.3947 11.89 5
-0.044903 -0.33437 9.539 5
0.62596 -1.4037 9.7785 5
0.68704 -1.1105 9.5444 5
-1.452 -1.9951 9.588 5
-0.097516 -2.2823 9.8275 5
1.1474 -1.2062 10.619 5
0.65357 0.41495 10.088 5
-1.0449 -2.1705 9.2393 5
0.12654 -0.46509 11.652 5
0.46797 -2.4414 9.1304 5
0.69937 -2.3322 9.6696 5
-1.0607 -1.2514 10.08 5
0.87337 -2.8042 8.3178 5
2.1471 -0.95984 8.9909 5
-0.97469 -3.5854 8.7063 5
1.0568 -4.3229 7.3357 5
1.9617 -2.061 12.133 5
0.99838 -1.5732 9.2696 5
1.2071 -0.62671 10.84 5
0.143 -1.7824 10.017 5
0.43284 -0.94768 9.0059 5
-0.52668 -1.6616 9.9596 5
0.49653 -1.2226 10.405 5
0.065416 -2.8709 8.8572 5
-0.039999 -1.9785 11.198 5
2.0653 -2.4999 11.197 5
0.50098 -2.1391 9.9026 5
1.248 0.39454 10.614 5
0.99334 -3.3063 8.7814 5
-0.39685 -1.8679 10.572 5
-1.2718 -2.223 9.8717 5
-0.81572 -1.5227 11.609 5
0.89398 -0.10943 9.0429 5
0.31683 -0.9898 12.012 5
1.3775 -2.559 10.02 5
0.23809 -3.3359 10.446 5
-0.70427 -1.0541 11.45 5
0.71437 -2.8942 11.103 5
1.7191 -2.6174 9.1241 5
0.88345 -1.4368 9.0848 5
0.43208 -3.4246 9.0852 5
0.1971 -0.34587 11.075 5
1.8862 -1.7993 9.8643 5
1.5323 -2.1362 9.5553 5
0.18838 -1.0943 10.083 5
-0.72836 -1.0959 11.036 5
-0.29552 -2.1513 9.8411 5
0.95136 -0.79978 10.309 5
-0.47455 -1.5348 7.6846 5
0.23108 -0.80211 9.3324 5
0.4956 -1.6386 8.9334 5
-0.041744 -2.0932 9.3608 5
-0.0064435 -0.15337 9.238 5
0.39172 -2.6853 9.5779 5

